Length-Bounded Paths Interdiction in Continuous Domain for Network Performance Assessment

Studying on networked systems, in which a communication between nodes is functional if their distance under a given metric is lower than a pre-defined threshold, has received significant attention recently. In this work, we propose a metric to measure network resilience on guaranteeing the pre-defined performance constraint. This metric is investigated under an optimization problem, namely \textbf{Length-bounded Paths Interdiction in Continuous Domain} (cLPI), which aims to identify a minimum set of nodes whose changes cause routing paths between nodes become undesirable for the network service. We show the problem is NP-hard and propose a framework by designing two oracles, \textit{Threshold Blocking} (TB) and \textit{Critical Path Listing} (CPL), which communicate back and forth to construct a feasible solution to cLPI with theoretical bicriteria approximation guarantees. Based on this framework, we propose two solutions for each oracle. Each combination of one solution to \tb and one solution to \cpl gives us a solution to cLPI. The bicriteria guarantee of our algorithms allows us to control the solutions's trade-off between the returned size and the performance accuracy. New insights into the advantages of each solution are further discussed via experimental analysis.

==> data/concave_T/path.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE
1,0.1,3668,5442,200,200,200,2020
2,0.1,4181,5700,200,200,200,1640
3,0.1,4720,5742,200,200,200,1440
4,0.1,4794,5754,200,200,200,2640
5,0.1,5774,5834,200,200,200,1520
6,0.1,6043,5940,200,200,200,1620
7,0.1,8086,6328,200,200,200,1720
8,0.1,11600,6834,200,200,200,1760
9,0.1,16156,13758,200,200,200,1620
10,0.1,22263,18200,200,200,200,1060


==> data/concave_T/path_10_00.csv <==
round,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE
0,200,200,200,200,200,200
1,380,380,180,180,140,380
2,560,560,180,180,100,540
3,740,740,180,180,60,640
4,920,920,180,180,60,720
5,1100,1100,180,180,20,840
6,1280,1280,180,180,20,900
7,1440,1460,180,180,20,1000
8,1620,1640,166,180,20,1040
9,1780,1820,160,180,20,1060
10,1940,1980,143,162,20,0
11,2080,2140,86,124,20,0
12,2186,2320,40,100,20,0
13,2276,2500,40,80,20,0
14,2356,2680,40,66,0,0
15,2436,2845,40,60,0,0
16,2521,2973,40,60,0,0
17,2583,3133,40,40,0,0
18,2653,3245,38,40,0,0
19,2697,3393,9,40,0,0
20,2769,3529,,36,0,0
21,2849,3649,,20,0,0
22,2913,3731,,20,0,0
23,2959,3852,,20,0,0
24,3001,3972,,20,0,0
25,3043,4040,,20,0,0
26,3099,4100,,20,0,0
27,3133,4160,,20,0,0
28,3172,4265,,18,0,0
29,3236,4345,,,0,0
30,3284,4445,,,0,0
31,3340,4545,,,0,0
32,3365,4646,,,0,0
33,3413,4731,,,0,0
34,3439,4791,,,0,0
35,3460,4852,,,0,0
36,3479,4912,,,0,0
37,3499,4989,,,0,0
38,3521,5029,,,0,0
39,3546,5109,,,0,0
40,3582,5161,,,0,0
41,3607,5202,,,0,0
42,3640,5238,,,0,0
43,3645,5278,,,0,0
44,3668,5342,,,0,0
45,,5402,,,0,0
46,,5438,,,0,0
47,,5558,,,0,0
48,,5618,,,0,0
49,,5680,,,0,0
50,,5740,,,0,0
51,,5800,,,0,0
52,,5840,,,0,0
53,,5912,,,0,0
54,,5955,,,0,0
55,,6017,,,0,0
56,,6041,,,0,0
57,,6081,,,0,0
58,,6105,,,0,0
59,,6146,,,0,0
60,,6190,,,0,0
61,,6250,,,0,0
62,,6310,,,0,0
63,,6328,,,0,0


==> data/concave_T/query.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE
1,0.1,1114215,6763968,45158,62166,4089,232747
2,0.1,1386883,25510770,52059,132642,1738,136319
3,0.1,2021654,27521554,54078,207458,2524,113656
4,0.1,2773186,39953729,54364,312298,4239,321078
5,0.1,2937055,47301352,57791,391783,2666,88425
6,0.1,3187037,54879427,60023,502512,2842,138581
7,0.1,5013084,59307141,63953,621628,7087,125879
8,0.1,6749423,71603462,68533,749795,3454,188268
9,0.1,6896127,76963440,71185,884528,2330,141916
10,0.1,10064014,114893094,71920,961784,2128,63663


==> data/concave_T/solution.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,
1.00,0.10,15.5,15.2,49.5,44.7,75.6044,20.6194,
2.00,0.10,40.8,36.7,107.2,96.2,172.505,66.0202,
3.00,0.10,72.5,66.3,176.2,154.6,801.593,190.855,
4.00,0.10,129.9,110.8,256.7,236.4,2840.7,589.58,
5.00,0.10,194.1,179.802,321.9,332.242,4422.39,1572.41,
6.00,0.10,285.4,277.984,469.8,458.585,16097.2,4024.29,
7.00,0.10,412.1,412.211,632.5,589.108,83268.1,11321.5,
8.00,0.10,561.2,605.163,841.3,790.042,160918,30792.9,
9.00,0.10,761.6,890.951,1058.2,1006.29,299777,81020.8,
10.00,0.10,1033.9,1270.5,1305.2,1317.51,748866,212913,


==> data/concave_var/path.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,
10.00,0.05,3228,5807,200,200,200,1500,
10.00,0.10,3439,5236,200,200,200,1400,
10.00,0.15,3494,6357,200,200,200,1460,
10.00,0.20,3801,8616,200,200,200,1820,
10.00,0.25,3805,11529,200,200,200,1900,
10.00,0.30,4583,13282,200,200,200,1620,
10.00,0.35,5158,12459,200,200,200,1820,
10.00,0.40,6649,15943,200,200,200,1140,
10.00,0.45,7396,14762,200,200,200,1300,
10.00,0.50,9397,17200,200,200,200,1860,


==> data/concave_var/path_0_50.csv <==
round,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE
0,200,200,200,200,200,200
1,380,380,180,180,160,340
2,560,560,180,180,140,460
3,740,740,180,180,120,560
4,920,920,180,180,100,720
5,1100,1100,180,180,100,800
6,1260,1280,180,180,100,900
7,1440,1460,180,180,100,1020
8,1620,1600,170,180,80,1120
9,1800,1760,120,161,80,1180
10,1960,1920,120,160,80,1220
11,2140,2080,103,147,80,1260
12,2300,2240,40,103,60,1320
13,2440,2380,40,52,60,1420
14,2560,2520,40,40,60,1460
15,2674,2660,15,21,60,1520
16,2794,2820,,20,60,1540
17,2934,2960,,20,40,1640
18,3094,3100,,20,20,1660
19,3254,3200,,20,20,1680
20,3414,3300,,20,20,1720
21,3554,3460,,,0,1800
22,3694,3600,,,0,1820
23,3825,3720,,,0,1840
24,3953,3860,,,0,1860
25,4073,4020,,,0,0
26,4193,4140,,,0,0
27,4313,4280,,,0,0
28,4475,4400,,,0,0
29,4545,4520,,,0,0
30,4646,4660,,,0,0
31,4766,4780,,,0,0
32,4846,4900,,,0,0
33,4913,5000,,,0,0
34,5033,5100,,,0,0
35,5153,5220,,,0,0
36,5283,5320,,,0,0
37,5363,5420,,,0,0
38,5446,5520,,,0,0
39,5580,5600,,,0,0
40,5624,5700,,,0,0
41,5716,5820,,,0,0
42,5836,5960,,,0,0
43,5923,6040,,,0,0
44,6000,6160,,,0,0
45,6108,6300,,,0,0
46,6208,6420,,,0,0
47,6328,6580,,,0,0
48,6415,6700,,,0,0
49,6503,6760,,,0,0
50,6617,6880,,,0,0
51,6717,6980,,,0,0
52,6791,7100,,,0,0
53,6878,7200,,,0,0
54,6951,7320,,,0,0
55,6993,7440,,,0,0
56,7074,7580,,,0,0
57,7174,7720,,,0,0
58,7256,7840,,,0,0
59,7321,7920,,,0,0
60,7400,8000,,,0,0
61,7447,8080,,,0,0
62,7530,8140,,,0,0
63,7550,8240,,,0,0
64,7576,8320,,,0,0
65,7596,8440,,,0,0
66,7678,8580,,,0,0
67,7778,8640,,,0,0
68,7842,8740,,,0,0
69,7887,8860,,,0,0
70,7947,8980,,,0,0
71,7975,9040,,,0,0
72,8055,9140,,,0,0
73,8115,9180,,,0,0
74,8217,9280,,,0,0
75,8253,9340,,,0,0
76,8287,9420,,,0,0
77,8307,9500,,,0,0
78,8387,9580,,,0,0
79,8407,9700,,,0,0
80,8487,9760,,,0,0
81,8574,9840,,,0,0
82,8639,9920,,,0,0
83,8641,10020,,,0,0
84,8681,10160,,,0,0
85,8741,10240,,,0,0
86,8821,10340,,,0,0
87,8865,10440,,,0,0
88,8911,10540,,,0,0
89,8943,10620,,,0,0
90,8963,10700,,,0,0
91,9003,10800,,,0,0
92,9056,10860,,,0,0
93,9091,10940,,,0,0
94,9111,11060,,,0,0
95,9151,11140,,,0,0
96,9175,11300,,,0,0
97,9225,11400,,,0,0
98,9258,11480,,,0,0
99,9296,11540,,,0,0
100,9337,11680,,,0,0
101,9397,11780,,,0,0
102,,11860,,,0,0
103,,11940,,,0,0
104,,12020,,,0,0
105,,12120,,,0,0
106,,12180,,,0,0
107,,12240,,,0,0
108,,12280,,,0,0
109,,12320,,,0,0
110,,12380,,,0,0
111,,12420,,,0,0
112,,12500,,,0,0
113,,12600,,,0,0
114,,12660,,,0,0
115,,12720,,,0,0
116,,12780,,,0,0
117,,12900,,,0,0
118,,12980,,,0,0
119,,13080,,,0,0
120,,13200,,,0,0
121,,13260,,,0,0
122,,13340,,,0,0
123,,13460,,,0,0
124,,13500,,,0,0
125,,13580,,,0,0
126,,13600,,,0,0
127,,13680,,,0,0
128,,13740,,,0,0
129,,13820,,,0,0
130,,13880,,,0,0
131,,13960,,,0,0
132,,14040,,,0,0
133,,14120,,,0,0
134,,14160,,,0,0
135,,14240,,,0,0
136,,14340,,,0,0
137,,14400,,,0,0
138,,14480,,,0,0
139,,14560,,,0,0
140,,14640,,,0,0
141,,14700,,,0,0
142,,14780,,,0,0
143,,14840,,,0,0
144,,14920,,,0,0
145,,14980,,,0,0
146,,15060,,,0,0
147,,15140,,,0,0
148,,15220,,,0,0
149,,15260,,,0,0
150,,15320,,,0,0
151,,15400,,,0,0
152,,15440,,,0,0
153,,15520,,,0,0
154,,15560,,,0,0
155,,15600,,,0,0
156,,15640,,,0,0
157,,15660,,,0,0
158,,15700,,,0,0
159,,15800,,,0,0
160,,15820,,,0,0
161,,15920,,,0,0
162,,15960,,,0,0
163,,16020,,,0,0
164,,16120,,,0,0
165,,16180,,,0,0
166,,16240,,,0,0
167,,16340,,,0,0
168,,16400,,,0,0
169,,16480,,,0,0
170,,16540,,,0,0
171,,16580,,,0,0
172,,16620,,,0,0
173,,16660,,,0,0
174,,16700,,,0,0
175,,16720,,,0,0
176,,16800,,,0,0
177,,16880,,,0,0
178,,16920,,,0,0
179,,16940,,,0,0
180,,17000,,,0,0
181,,17100,,,0,0
182,,17200,,,0,0


==> data/concave_var/query.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE
10,0.05,1309028,16444592,63298,1031073,7544,111301
10,0.1,1515086,12361158,60070,882986,11377,91744
10,0.15,1232856,13599295,59448,802573,5169,57013
10,0.2,1737269,21400389,58812,743330,7712,89653
10,0.25,1518219,28059017,56743,602313,7283,100624
10,0.3,2439397,29265302,55546,582421,6278,61403
10,0.35,2673818,23097305,55387,525562,9093,84009
10,0.4,3580541,34699289,53841,404541,11557,34689
10,0.45,3428564,27261951,50969,333400,9332,43370
10,0.5,4470624,25144996,50092,326050,6730,95487


==> data/concave_var/solution.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE
10,0.05,1021.8,1158.94,1330.2,1316.67,2.62E+06,190887
10,0.1,887.4,1058.75,1155.7,1137.39,2.22E+06,183546
10,0.15,748.9,944.909,1036.7,962.38,2.05E+06,117469
10,0.2,645.4,792.357,887.2,856.057,2.05E+06,117469
10,0.25,541.3,692.174,788.5,721.374,1.76E+06,117469
10,0.3,450.6,619.314,681.4,633.446,1.72E+06,117469
10,0.35,382.4,530.515,576.1,536.558,1.54E+06,117469
10,0.4,314,459.931,519,466.063,1.50E+06,117469
10,0.45,267.5,373.41,438.3,391.779,1.30E+06,110127
10,0.5,218.1,336.979,380.9,343.884,1.21E+06,102786


==> data/convex_T/path.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,
2500.00,0.10,380,300,200,200,200,260,
3025.00,0.10,380,340,200,200,200,340,
3600.00,0.10,380,300,200,200,200,260,
4225.00,0.10,380,280,200,200,200,260,
4900.00,0.10,380,280,200,200,200,260,
5625.00,0.10,380,240,200,200,200,260,
6400.00,0.10,380,300,200,200,200,260,
7225.00,0.10,380,280,200,200,200,360,
8100.00,0.10,380,360,200,200,200,260,
9025.00,0.10,380,300,200,200,200,260,
10000.00,0.10,380,300,200,200,200,320,


==> data/convex_T/query.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE
2500,0.1,9684,1194,2782,543,543,5511
3025,0.1,9684,1869,2782,573,581,9357
3600,0.1,9684,1897,2782,574,543,5511
4225,0.1,9684,1921,2782,581,611,5511
4900,0.1,9684,1999,2782,581,581,5511
5625,0.1,9684,2036,2782,583,581,5511
6400,0.1,9684,2046,2782,605,581,5511
7225,0.1,9684,2046,2782,615,581,13065
8100,0.1,9684,2271,2782,663,581,5541
9025,0.1,9684,2619,2782,664,581,5511
10000,0.1,9684,3076,2782,664,581,6039


==> data/convex_T/solution.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE
2500,0.1,550,548.9,900,598.8,549.89,499.9
3025,0.1,605,599,990,718.8,659.891,599.917
3600,0.1,660,649,1080,823.5,659.908,649.923
4225,0.1,715,658.8,1170,824.9,839.914,659.891
4900,0.1,770,699.3,1260,839.6,899.92,699.929
5625,0.1,825,799.9,1350,908.6,909.892,749.933
6400,0.1,880,899.9,1440,1140,959.925,799.937
7225,0.1,935,934.9,1530,1189.8,1019.93,899.944
8100,0.1,990,950,1620,1199.6,1079.93,949.947
9025,0.1,1045,989.9,1710,1200,1139.94,999.95
10000,0.1,1100,1000,1800,1350,1199.94,1104.92


==> data/convex_var/path.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,
10000.00,0.05,280,300,200,200,200,300,
10000.00,0.10,280,280,200,200,200,300,
10000.00,0.15,280,300,200,200,200,300,
10000.00,0.20,280,280,200,200,200,300,
10000.00,0.25,280,280,200,200,200,300,
10000.00,0.30,280,280,200,200,200,300,
10000.00,0.35,280,280,200,200,200,300,
10000.00,0.40,280,300,200,200,200,300,
10000.00,0.45,280,280,200,200,200,300,
10000.00,0.50,280,280,200,200,200,300,


==> data/convex_var/query.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,
10000.00,0.05,3761,1941,2560,639,639,5772,
10000.00,0.10,3761,1226,2560,674,637,5793,
10000.00,0.15,3761,1941,2560,639,639,5793,
10000.00,0.20,3761,1226,2560,674,639,5772,
10000.00,0.25,3761,1226,2560,674,639,5793,
10000.00,0.30,3761,1226,2560,639,639,5793,
10000.00,0.35,3761,1226,2560,674,639,5775,
10000.00,0.40,3761,1938,2560,639,639,5772,
10000.00,0.45,3761,1223,2560,639,674,5793,
10000.00,0.50,3761,1226,2560,564,639,5793,


==> data/convex_var/solution.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,
10000.00,0.05,900,800,1300,1099.8,1099.94,799.96,
10000.00,0.10,900,899.9,1300,1199.7,1099.94,799.96,
10000.00,0.15,900,800,1300,1099.8,1099.94,799.96,
10000.00,0.20,900,899.9,1300,1199.7,1099.94,799.96,
10000.00,0.25,900,899.9,1300,1199.7,1099.94,799.96,
10000.00,0.30,900,899.9,1300,1099.8,1099.94,799.96,
10000.00,0.35,900,899.9,1300,1199.7,1099.94,799.96,
10000.00,0.40,900,800,1300,1099.8,1099.94,799.96,
10000.00,0.45,900,899.9,1300,1099.8,1199.94,799.96,
10000.00,0.50,900,899.9,1300,999.9,1099.94,799.96,


==> data/linear_T/path.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT
50,0.1,420,289,200,200,200,340,240
55,0.1,420,301,200,200,200,320,240
60,0.1,420,340,200,200,200,341,240
65,0.1,420,358,200,200,200,360,240
70,0.1,420,360,200,200,200,360,240
75,0.1,420,361,200,200,200,360,240
80,0.1,420,367,200,200,200,360,240
85,0.1,420,398,200,200,200,360,240
90,0.1,420,405,200,200,200,360,240
95,0.1,420,426,200,200,200,380,240
100,0.1,420,440,200,200,200,360,240


==> data/linear_T/path_100_00.csv <==
round,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT
0,200,200,200,200,200,200,200
1,320,240,120,40,60,320,240
2,420,380,80,20,20,360,0
3,,439,20,,0,0,0
4,,440,,,0,0,0


==> data/linear_T/query.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT
50,0.1,7348,43537,3793,11338,857,10580,0
55,0.1,7348,50963,3793,14038,793,9981,0
60,0.1,7348,58004,3793,14361,793,10718,0
65,0.1,7348,67296,3793,16398,721,11052,0
70,0.1,7348,67757,3793,16968,793,10914,0
75,0.1,7348,82648,3797,20156,793,10803,0
80,0.1,7348,92275,3799,22784,793,10586,0
85,0.1,7348,158097,3799,25862,793,10552,0
90,0.1,7348,161940,3799,28753,857,10524,0
95,0.1,7348,222908,3810,36115,744,11051,0
100,0.1,7473,423811,3810,37176,793,10469,0


==> data/linear_T/solution.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT
50,0.1,517.7,374,1074.7,544.3,810,473.667,365
55,0.1,578.3,438.3,1206.7,586.8,832,540,405.5
60,0.1,638.2,484.3,1338.8,613,833,609.667,446
65,0.1,698.1,542.7,1468.9,656.7,885,640,486.5
70,0.1,759,631,1600.4,760.6,1035,690,527
75,0.1,819,675.3,1730.2,845,1110,740,567.5
80,0.1,879,698.6,1862.1,911.3,1185,790,608
85,0.1,939,727.9,1991.8,942.1,1260,840,648.5
90,0.1,999,730.9,2118.6,979.1,1316,890,689
95,0.1,1059,741.7,2250.3,1076.2,1485,971.333,729.5
100,0.1,1119,768.3,2381.9,1139.8,1513,990,770


==> data/linear_var/path.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT,
100.00,0.05,300,280,200,200,200,260,260,
100.00,0.10,300,280,200,200,200,280,260,
100.00,0.15,300,280,200,200,200,260,260,
100.00,0.20,300,260,200,200,200,280,260,
100.00,0.25,340,260,200,200,200,280,260,
100.00,0.30,300,260,200,200,200,260,260,
100.00,0.35,300,260,200,200,200,240,260,
100.00,0.40,300,260,200,200,200,280,260,
100.00,0.45,300,240,200,200,200,260,260,
100.00,0.50,300,240,200,200,200,260,260,


==> data/linear_var/query.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT,
100.00,0.05,3135,19198,2220,10226,459,4688,0,
100.00,0.10,3037,21309,2225,10040,494,3360,0,
100.00,0.15,3034,11211,2246,4361,494,3037,0,
100.00,0.20,3034,1859,2213,1017,508,3360,0,
100.00,0.25,7022,2715,2262,1007,508,4942,0,
100.00,0.30,3034,1855,2218,957,494,1938,0,
100.00,0.35,4539,2625,2213,966,459,1764,0,
100.00,0.40,3034,1861,2213,877,459,2052,0,
100.00,0.45,3034,1629,2213,970,561,1938,0,
100.00,0.50,3034,1629,1860,900,459,1834,0,


==> data/linear_var/solution.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT
100,0.05,851,729.6,1485.1,858.9,1089,792,732
100,0.1,754.2,719.4,1474.5,847.4,990,792,692
100,0.15,751.8,690.4,1471.7,842,990,792,652
100,0.2,750.8,683.3,1453.8,825.3,990,792,612
100,0.25,748.6,674.9,1453.7,806.4,990,792,572
100,0.3,738.8,674.8,1444.1,770.7,990,528,532
100,0.35,734.6,674.8,1438.3,747.6,891,528,492
100,0.4,731.8,674,1411.8,721.3,891,528,452
100,0.45,730.4,648.6,1410.1,712.4,891,528,412
100,0.5,729,648.6,1250.8,695.6,891,528,372


==> data/step_T/path.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT
50,0.1,360,280,200,200,200,360,200
55,0.1,360,280,200,200,200,380,200
60,0.1,360,300,200,200,200,366,200
65,0.1,360,300,200,200,200,336,200
70,0.1,360,300,200,200,200,361,200
75,0.1,360,300,200,200,200,361,200
80,0.1,360,300,200,200,200,380,200
85,0.1,360,300,200,200,200,380,200
90,0.1,360,300,200,200,200,349,200
95,0.1,360,300,200,200,200,360,200
100,0.1,360,320,200,200,200,361,200


==> data/step_T/query.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT,
50.00,0.10,50553,2513,18592,911,917,193067,0,
55.00,0.10,50554,2391,18592,911,757,212720,0,
60.00,0.10,50553,1642,18592,883,890,293377,0,
65.00,0.10,50554,2391,18592,883,759,323471,0,
70.00,0.10,50550,2522,18592,883,917,287178,0,
75.00,0.10,50550,2391,18592,883,889,313243,0,
80.00,0.10,50581,1661,18592,887,759,338036,0,
85.00,0.10,50578,2391,18592,764,753,363049,0,
90.00,0.10,50554,1487,18592,883,917,459472,0,
95.00,0.10,50554,2275,18592,1060,1013,403930,0,
100.00,0.10,50550,2391,18592,887,889,426980,0,


==> data/step_T/solution.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT
50,0.1,515,452,675.1,653,756,384,363
55,0.1,575.2,461,754.8,733,784,433,408
60,0.1,636.4,561,833.4,766,832,471,444
65,0.1,696.6,562,917.2,841,885,526,489
70,0.1,758.1,613,997.1,916,1027,565,525
75,0.1,819,661,1076,991,1092,614,570
80,0.1,878.7,761,1154.6,993,1104,652,606
85,0.1,938.4,785,1235.6,1064,1110,702,651
90,0.1,998.2,811,1315.4,1216,1424,740,687
95,0.1,1059.4,911,1396.4,1364,1485,794,732
100,0.1,1119.2,951,1477.6,1541,1598,834,768


==> data/step_var/path.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT,
100.00,0.05,200,200,200,200,200,231,200,
100.00,0.10,220,200,200,200,200,246,200,
100.00,0.15,200,200,200,200,200,241,200,
100.00,0.20,200,200,200,200,200,246,200,
100.00,0.25,200,200,200,200,200,240,200,
100.00,0.30,200,200,200,200,200,241,200,
100.00,0.35,200,200,200,200,200,242,200,
100.00,0.40,200,200,200,200,200,240,200,
100.00,0.45,200,200,200,200,200,231,200,
100.00,0.50,200,200,200,200,200,240,200,


==> data/step_var/query.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT,
100.00,0.05,8396,417,8398,443,418,104370,0,
100.00,0.10,17901,418,8396,418,418,150695,0,
100.00,0.15,8396,418,8396,418,418,89980,0,
100.00,0.20,8424,417,8422,417,418,125919,0,
100.00,0.25,8396,418,8396,418,418,78216,0,
100.00,0.30,8396,417,8396,418,418,72804,0,
100.00,0.35,8396,417,8396,417,418,67077,0,
100.00,0.40,8396,418,8396,418,418,61783,0,
100.00,0.45,8396,418,8396,417,418,86406,0,
100.00,0.50,8396,417,8402,417,418,50465,0,


==> data/step_var/solution.csv <==
T,var,IC-TE,IC-JSG,II-TE,II-JSG,CUT,DISCRETE,OPT,
100.00,0.05,753,735,746.8,825,792,713,726,
100.00,0.10,736.6,735,729.5,735,792,671,686,
100.00,0.15,751.6,735,748.8,735,792,631,646,
100.00,0.20,751.6,735,737,735,792,591,606,
100.00,0.25,753,735,707.3,735,792,553,566,
100.00,0.30,711,735,740.4,735,792,511,526,
100.00,0.35,733,735,751.6,735,792,471,486,
100.00,0.40,753,735,707.6,735,792,433,446,
100.00,0.45,753,735,718,735,792,393,406,
100.00,0.50,753,735,751.1,735,792,353,366,

